PVNet: A LRCN Architecture for Spatio-Temporal Photovoltaic PowerForecasting from Numerical Weather Prediction

Photovoltaic (PV) power generation has emerged as one of the lead renewable energy sources. Yet, its production is characterized by high uncertainty, being dependent on weather conditions like solar irradiance and temperature. Predicting PV production, even in the 24-hour forecast, remains a challenge and leads energy providers to left idling - often carbon emitting - plants. In this paper, we introduce a Long-Term Recurrent Convolutional Network using Numerical Weather Predictions (NWP) to predict, in turn, PV production in the 24-hour and 48-hour forecast horizons. This network architecture fully leverages both temporal and spatial weather data, sampled over the whole geographical area of interest. We train our model on an NWP dataset from the National Oceanic and Atmospheric Administration (NOAA) to predict spatially aggregated PV production in Germany. We compare its performance to the persistence model and state-of-the-art methods.

==> notes.txt <==
Does timeDistributed share the same weights in keras in the convolutional layers?
Check on other LRCN papers
Get LRCN bilbio paper
Add a table with number of parameters
Mention that we only do every hour for dataset
Alignment of NOAA - clear sky?
Mention that we trained with NWP from ECMWF / NOAA
Should we mention LRCN?
Mention that we do aggregation over germany
Do we want to add the MAE / RMSE formula?
Do we want to reimplement other methods with the german data?
Should we do some bibliography about spatial aggregation PV
Show the weight and dimension table (like in the convlstm paper)
Show the correlation plots for jeremie
Get the latest figures on PV production in the US?
Find the formula for performance of a PV
JEreemie: did you try average pooling instead of max pooling?
Discuss training on forecast and reanalysis?
How do we want to explain improvement? Encoding of biases?
We should mention biases in the article - like the NWP has a spatio-temporal bias...
Jeremie: Any regularization?
Look at the virtual power station data

